Tree-based solvers for adaptive mesh refinement code FLASH -- II: radiation transport module TreeRay

The treatment of radiative transfer with multiple radiation sources is a critical challenge in simulations of star formation and the interstellar medium. In this paper we present the novel TreeRay method for solving general radiative transfer problems, based on reverse ray tracing combined with tree-based accelerated integration. We implement TreeRay in the adaptive mesh refinement code FLASH, as a module of the tree solver developed by W\"unsch et al. However, the method itself is independent of the host code and can be implemented in any grid based or particle based hydrodynamics code. A key advantage of TreeRay is that its computational cost is independent of the number of sources, making it suitable for simulations with many point sources (e.g. massive star clusters) as well as simulations where diffuse emission is important. A very efficient communication and tree-walk strategy enables TreeRay to achieve almost ideal parallel scalings. TreeRay can easily be extended with sub-modules to treat radiative transfer at different wavelengths and to implement related physical processes. Here, we focus on ionising (EUV) radiation and use the On-the-Spot approximation to test the method and its parameters. The ability to set the tree solver time step independently enables the speedy calculation of radiative transfer in a multi-phase interstellar medium, where the hydrodynamic time step is typically limited by the sound speed of the hot gas produced in stellar wind bubbles or supernova remnants. We show that complicated simulations of star clusters with feedback from multiple massive stars become feasible with TreeRay.

==> ICs_TABLE.txt <==
TEST                  CD   NUV      rhoC            TC      X   Y   muC     muI     rhoA    Rst
-------------------------------------------------------------------------------------------------------------------------------
31-spitzer            30  1e49      7.63e-22        10      0.7 0.3 2.35    0.678   1e-24   1.43
31a-spitzer           30  1e49      7.63e-22        10      0.7 0.3 2.35    0.678   1e-24   1.43    including self-gravity
32-powerlaw-cloud     ?   1e49      7.63e-22,-1     10      0.7 0.3 2.35    0.678   1e-24   1.43    rc=?*Rst
33-rabbit-hole        30  1e49      7.63e-22,23,21  10      0.7 0.3 2.35    0.678   1e-24   -       fr=0.25,depth=0.5,with=0.1
34-blister            4   1e49      4.85e-21        100     0.7 0.3 2.35    0.678   1e-24   0.42    R=1pc, D=0.4pc
35-rdi              1.5x? 3.2e48    2.6e-21         100     1   0   1.0     0.5     1e-24   -       R=0.5pc, D=3.5pc
36-2sources           4x4 2x3.2e48  2.6e-21         100     1   0   1.0     0.5     1e-24   -       R=0.5pc, D=~2pc
41-accperf            as in rabbit hole
42-strong-scaling     as in Spitzer
43-nsrc-scaling       as in Spitzer?
44-rdi-grav-sinks     as in rdi
TABLE

